Counterexample Guided Abstraction Refinement Algorithm for Propositional Circumscription

Circumscription is a representative example of a nonmonotonic reasoning inference technique. Circumscription has often been studied for first order theories, but its propositional version has also been the subject of extensive research, having been shown equivalent to extended closed world assumption (ECWA). Moreover, entailment in propositional circumscription is a well-known example of a decision problem in the second level of the polynomial hierarchy. This paper proposes a new Boolean Satisfiability (SAT)-based algorithm for entailment in propositional circumscription that explores the relationship of propositional circumscription to minimal models. The new algorithm is inspired by ideas commonly used in SAT-based model checking, namely counterexample guided abstraction refinement. In addition, the new algorithm is refined to compute the theory closure for generalized close world assumption (GCWA). Experimental results show that the new algorithm can solve problem instances that other solutions are unable to solve.

==> cegar-refs.txt <==
Edmund M. Clarke, Orna Grumberg, Somesh Jha, Yuan Lu, Helmut Veith:
Counterexample-Guided Abstraction Refinement. CAV 2000: 154-169

Pankaj Chauhan, Edmund M. Clarke, James H. Kukula, Samir Sapra, Helmut
Veith, Dong Wang: Automated Abstraction Refinement for Model Checking
Large State Spaces Using SAT Based Conflict Analysis. FMCAD 2002:
33-51

Edmund M. Clarke, Anubhav Gupta, James H. Kukula, Ofer Strichman: SAT
Based Abstraction-Refinement Using ILP and Machine Learning
Techniques. CAV 2002: 265-279

Edmund M. Clarke, Orna Grumberg, Somesh Jha, Yuan Lu, Helmut Veith:
Counterexample-guided abstraction refinement for symbolic model
checking. J. ACM 50(5): 752-794 (2003)

Edmund M. Clarke, Anubhav Gupta, Ofer Strichman: SAT-based
counterexample-guided abstraction refinement. IEEE Trans. on CAD of
Integrated Circuits and Systems 23(7): 1113-1123 (2004)


